Heavy Baryons and Exotics Spectrum

We discuss several highly accurate theoretical predictions for masses of baryons containing the b quark which have been recently confirmed by experimental data. Several predictions are given for additional properties of heavy baryons. We also discuss the two charged exotic resonances Z_b with quantum numbers of a (b bbar u ddbar) tetraquark, very recently reported by Belle in the channel [Upsilon(nS) \pi^+, n=1,2,3]. Among possible implications are deeply bound I=0 counterparts of the Z_b-s and existence of a Sigma_b^+ Sigma_b^- dibaryon, a "beauteron".

==> README.txt <==
------------------------
THE IFXETEX PACKAGE v0.6

This very simple package, for both Plain TeX and LaTeX, 
defines the \ifxetex boolean for testing whether XeTeX 
is being used for typesetting.

Also provides the \RequireXeTeX command which throws
an error if XeTeX is not the engine in use.

To extract the package from the source file "ifxetex.tex", 
execute `latex ifxetex.ins`. Executing `xelatex ifxetex.tex`
compiles the documentation and generates this README.

-------------------
Will Robertson
Copyright 2006-2010

